Hybrid Alignment Training for Large Language Models

Alignment training is crucial for enabling large language models (LLMs) to cater to human intentions and preferences. It is typically performed based on two stages with different objectives: instruction-following alignment and human-preference alignment. However, aligning LLMs with these objectives in sequence suffers from an inherent problem: the objectives may conflict, and the LLMs cannot guarantee to simultaneously align with the instructions and human preferences well. To response to these, in this work, we propose a Hybrid Alignment Training (Hbat) approach, based on alternating alignment and modified elastic weight consolidation methods. The basic idea is to alternate between different objectives during alignment training, so that better collaboration can be achieved between the two alignment tasks.We experiment with Hbat on summarization and dialogue tasks. Experimental results show that the proposed \textsc{Hbat} can significantly outperform all baselines. Notably, Hbat yields consistent performance gains over the traditional two-stage alignment training when using both proximal policy optimization and direct preference optimization.

==> figures/data/diff_F_max_DPO_PandaLM.dat <==
1     69.97
50     69.97
100     69.97
150     69.97
200     69.97

==> figures/data/diff_F_max_DPO_Reward.dat <==
1     -5.68
50     -5.68
100     -5.68
150     -5.68
200     -5.68

==> figures/data/diff_F_max_HAT_PandaLM.dat <==
1      74.82
50     75.76
100     73.61
150     73.16
200     69.37

==> figures/data/diff_F_max_HAT_Reward.dat <==
1     -5.25
50     -5.11
100     -5.35
150     -5.41
200     -5.47

==> figures/data/diff_N_DPO_PandaLM.dat <==
1     69.97
2     69.97
3     69.97
4     69.97
5     69.97


==> figures/data/diff_N_DPO_Reward.dat <==
1     -5.68
2     -5.68
3     -5.68
4     -5.68
5     -5.68

==> figures/data/diff_N_HAT_PandaLM.dat <==
1     72.50
2     75.76
3     71.99
4     66.18
5     59.98


==> figures/data/diff_N_HAT_Reward.dat <==
1     -5.26
2     -5.11
3     -5.52
4     -6.01
5     -6.08

==> figures/data/dpo.dat <==
X     Ymax  Ymin  Yave 
0     65.82  65.82   65.82  
0.25  71.00  66.27   68.55 
0.5   72.98  66.86   70.53 
0.75  72.52  70.00   71.24
1.0   79.77  71.26   74.48


==> figures/data/hat.dat <==
X     Ymax  Ymin  Yave 
0     66.69   66.69   66.69  
0.25  69.89   69.08   69.54 
0.5   76.68    67.65      72.98 
0.75  77.78    72.53   75.63
1.0   80.28   76.23   78.33


==> figures/data/sft.dat <==
X     Ymax  Ymin  Yave 
0     55.48   55.48   55.48  
0.25  54.49  52.32  53.43 
0.5   57.33   51.67   55.89 
0.75  57.76   49.34     53.36
1.0   60.06   53.36   56.91


==> figures/data/training_process.dat <==
X     nan    SFT     PPO     DPO    HAT-PPO   HAT-DPO   color1  color2
50    nan    32.07      nan     nan    31.28        32.51        1       1
150   nan    34.93      nan     nan    32.15        33.67        1       1
250   nan    37.74      nan     nan    38.72        42.37        1       1
350	  nan    47.56      nan     nan    53.76        59.67
450   nan    56.25      56.25   56.25  57.23        63.64        2       2
550   nan    nan        57.64   58.93  60.78        67.68        2       2
650   nan    nan        66.75   63.64  66.34        69.61        2       2
750   nan    nan        64.24   68.83  67.83        73.89        2       2
850   nan    nan        52.48   68.93  67.80        74.10		   2      2
